Introduction to probability and statistics: a computational framework of randomness

This text presents an unified approach of probability and statistics in the pursuit of understanding and computation of randomness in engineering or physical or social system with prediction with generalizability. Starting from elementary probability and theory of distributions, the material progresses towards conceptual and advances in prediction and generalization in statistical models and large sample theory. We also pay special attention to unified derivation approach and one-shot proof of each and every probabilistic concept. Our presentation of intuitive and computation framework of conditional distribution and probability are strongly influenced by unified patterns of linear models for regression and for classification. The text ends with a future note on the unified approximation of the linear models, the generalized linear models and the discovery models to neural networks and a summarized ML system.

==> Instruction.txt <==
1. The text width should be 120 mm and text height, including running heads, should be 200 mm.

2. Leave first four pages (i-iv) blank for title pages etc. which will be prepared by us.
 
3. The choice of fonts, font size and lower or caps, in the text especially in the headings, subheadings, Bibliography, contents entries and index entries should be maintained.

4. The choice of fonts and symbols should have consistency. For example the real and imaginary parts of a complex number z should be treated in the same way. If Gothic R is chosen for one, then Gothic I should be chosen for the other. If Roman Re is chosen for one, then Roman Im should be chosen for the other. (Choosing different fonts for them is like choosing different fonts for trigonometric functions sin and cos.)

5. In mathematical expressions it is standard practice to use Roman for standard functions like sin, cos, tan, Re, Im, max, min etc. This is to distinguish these functions from their arguments. Thus sin nx with sin in Roman and nx in italics distinguishes between the objects sin and nx.
6. Please use below command at the top of bibliography file (bib.tex)
 
\bibsectionfalse
\renewcommand\bibname{Bibliography}
By default, the bibliography head is subhead (\section*{...}) if we need to convert it into chapter title and we should use the command \bibsectionfalse at the top of bibliography. \renewcommand\bibname{Bibliography} is to change the bibliography heading (References, Bibliography or Suggested Reading etc.).
 
Please use the above commands and let me know if still any problem.

7. The page nos. in the contents entries should match with the page numbers in the text of the manuscript.

8. Similarly, in the index entries, the page nos. should match with the page numbers in the text of the manuscript.

9. The manuscript should be read carefully after finalization to check the typos, language and uniformity of style (font, font size and caps or lower etc.)  

10.  A suggestion: If possible, please request as many as possible, your colleagues to read the manuscript. 





==> Preface.txt <==
I wrote this book in response to the initiative of establishment of intutitative computational mathematics to have textbooks available to students as free PDF files or reasonably priced printed versions. The book is based on my experience teaching courses at
Indian Institute of Information Technology Dharwad since August 2016. I am grateful to many people. I start with my students and faculties from various institutes who played an important role in shaping the content of the book. Dr. Arun did me a great favor by suggesting me to focus on only computational mathematics with intuitive explanation. I thank Dr. Somen for reviewing the book and providing feedback. The book was typeset using LATEX. Computations were done using MATLAB. The figures were generated using python, MATLAB, the graphics tool of LATEX, or TikZ.

                                                           Lakshman Mahto
